Parallel Range, Segment and Rectangle Queries with Augmented Maps

The range, segment and rectangle query problems are fundamental problems in computational geometry, and have extensive applications in many domains. Despite the significant theoretical work on these problems, efficient implementations can be complicated. We know of very few practical implementations of the algorithms in parallel, and most implementations do not have tight theoretical bounds. We focus on simple and efficient parallel algorithms and implementations for these queries, which have tight worst-case bound in theory and good parallel performance in practice. We propose to use a simple framework (the augmented map) to model the problem. Based on the augmented map interface, we develop both multi-level tree structures and sweepline algorithms supporting range, segment and rectangle queries in two dimensions. For the sweepline algorithms, we propose a parallel paradigm and show corresponding cost bounds. All of our data structures are work-efficient to build in theory and achieve a low parallel depth. The query time is almost linear to the output size. We have implemented all the data structures described in the paper using a parallel augmented map library. Based on the library each data structure only requires about 100 lines of C++ code. We test their performance on large data sets (up to $10^8$ elements) and a machine with 72-cores (144 hyperthreads). The parallel construction achieves 32-68x speedup. Speedup numbers on queries are up to 126-fold. Our sequential implementation outperforms the CGAL library by at least 2x in both construction and queries. Our sequential implementation can be slightly slower than the R-tree in the Boost library in some cases (0.6-2.5x), but has significantly better query performance (1.6-1400x) than Boost.

==> figures/range-parallel.txt <==
1	0.199	0.026	0.0321889	0.0545259
2	0.314	0.055	0.0877199	0.231434
3	1.127	0.081	0.500586	0.431023
4	9.215	0.109	4.90161	0.67287


==> figures/range-seq.txt <==
1	0.137	0.153	0.212	0.236476
2	1.562	1.736	1.907	2.65739
3	23.014	24.788	22.314	30.0061
4	381.262	323.738	258.59	525.395


==> figures/range-speed.txt <==
1	1	1
2	1.843573365	1.363327892
4	3.41685688	2.518359803
8	6.338958412	5.036303562
16	12.92128317	9.074378628
32	24.902545	16.01227759
64	45.21866546	24.65706198
72	47.19764706	27.12825362
128	61.24885496	35.46873182
144	63.45776653	36.79031528


==> figures/rec-speed.txt <==
1	1	1	1	1
2	1.515591759	1.86127773	1.896069054	2.014046674
4	2.852746967	3.772008528	3.58344407	3.980666445
8	5.065546606	7.287876528	6.541393727	7.870238348
16	9.183397977	12.68632986	11.68723787	14.20555971
32	15.50096277	22.36343877	20.80566024	26.69456354
64	22.50326127	37.95185401	32.30183263	48.04197531
72	23.68624951	42.11331323	32.00153123	52.07627969
128	30.96217949	54.42371938	42.90805103	66.0454854
144	35.72559172	62.7576244	47.30638642	68.6313933


==> figures/rt/cgal.txt <==
1	0.290623	0.180238
2	3.36711	1.7046
3	39.8234	20.4367
4	478.621	241.726


==> figures/rt/cgal2.txt <==
1	0.344088389	0.554821958
2	0.296990594	0.586647894
3	0.251108645	0.48931579
4	0.208933582	0.413691535


==> figures/rt/parallel.txt <==
1	0.040998	0.218406
2	0.484522	0.419683
3	0.937122	0.483527
4	2.7826	0.573018
5	5.62612	0.646731


==> figures/rt/parallel2.txt <==
1	24.39143373	4.578628792
2	20.63889772	2.38275079
3	21.3419384	2.068136836
4	17.96880615	1.745145877
5	17.77423873	1.546237926


==> figures/rt/speedup.txt <==
1	1	1
2	1.909488751	1.51901992
3	3.769641509	3.01908238
4	6.81467323	5.913314792
5	10.75992415	11.5518176
6	21.70710681	22.56378133
7	39.55860164	43.99795114
8	44.17822177	80.69203332
9	47.89679025	86.62411488


==> figures/rt/speedup2.txt <==
1	0.413691535	0.017910426
2	0.789939333	0.027206294
3	1.559468783	0.054073053
4	2.819172629	0.105909989
5	4.451289539	0.206897979
6	8.980046337	0.404126944
7	16.36505864	0.788022065
8	18.27615638	1.445228722
9	19.81449668	1.551474832


==> figures/seg-parallel.txt <==
1	0.299458	0.044719	0.0759771	0.066649
2	0.989105	0.201562	0.227488	0.368267
3	3.23431	1.49501	1.96011	1.61782
4	13.9543	6.42972	10.9973	8.12475


==> figures/seg-seq.txt <==
1	0.151	0.547	0.251
2	1.718	4.3	1.958
3	25.551	49.842	21.767
4	383.116	582.68	239.908


==> figures/seg-speed.txt <==
1	1	1	1	1
2	1.37590424	1.889285055	1.467148187	1.969081108
4	2.51604101	3.51906463	2.94777959	3.779490729
8	4.672885184	7.308988298	5.28643649	7.453693454
16	8.450044825	13.42101253	9.485051861	12.61931534
32	14.22208562	23.86741829	16.31840448	24.72582619
64	23.31348479	40.96855229	26.55922551	47.98337292
72	24.64555491	41.26804124	27.02085747	50.6671683
128	34.02272727	54.69937888	30.6023622	61.77675841
144	35.34583333	64.84977909	32.58664058	62.93146417

